Leveraging Large Language Models For Scalable Vector Graphics Processing: A Review

In recent years, rapid advances in computer vision have significantly improved the processing and generation of raster images. However, vector graphics, which is essential in digital design, due to its scalability and ease of editing, have been relatively understudied. Traditional vectorization techniques, which are often used in vector generation, suffer from long processing times and excessive output complexity, limiting their usability in practical applications. The advent of large language models (LLMs) has opened new possibilities for the generation, editing, and analysis of vector graphics, particularly in the SVG format, which is inherently text-based and well-suited for integration with LLMs. This paper provides a systematic review of existing LLM-based approaches for SVG processing, categorizing them into three main tasks: generation, editing, and understanding. We observe notable models such as IconShop, StrokeNUWA, and StarVector, highlighting their strengths and limitations. Furthermore, we analyze benchmark datasets designed for assessing SVG-related tasks, including SVGEditBench, VGBench, and SGP-Bench, and conduct a series of experiments to evaluate various LLMs in these domains. Our results demonstrate that for vector graphics reasoning-enhanced models outperform standard LLMs, particularly in generation and understanding tasks. Furthermore, our findings underscore the need to develop more diverse and richly annotated datasets to further improve LLM capabilities in vector graphics tasks.

==> pic/symbols_fscore_on_threshold.csv <==
0	0.022637	0.022637	0.022881
0.05	0.099326	0.163424	0.155641
0.1	0.11576	0.179396	0.191164
0.15	0.12288	0.164764	0.182982
0.2	0.117305	0.145209	0.16241
0.25	0.110304	0.125883	0.143618
0.3	0.100607	0.105691	0.119973
0.35	0.087938	0.086679	0.107197
0.4	0.076312	0.072289	0.084195
0.45	0.066953	0.058734	0.070124
0.5	0.057039	0.047897	0.05834
0.55	0.049553	0.038802	0.049342
0.6	0.040762	0.029739	0.040698
0.65	0.033791	0.025177	0.033035
0.7	0.030038	0.020557	0.024895
0.75	0.022967	0.013986	0.019405
0.8	0.018829	0.009253	0.014775
0.85	0.010151	0.006393	0.011663
0.9	0.005741	0.002883	0.006951
0.95	0.002561	0.001282	0.003484
